Banach Wasserstein GAN

Wasserstein Generative Adversarial Networks (WGANs) can be used to generate realistic samples from complicated image distributions. The Wasserstein metric used in WGANs is based on a notion of distance between individual images, which induces a notion of distance between probability distributions of images. So far the community has considered $\ell^2$ as the underlying distance. We generalize the theory of WGAN with gradient penalty to Banach spaces, allowing practitioners to select the features to emphasize in the generator. We further discuss the effect of some particular choices of underlying norms, focusing on Sobolev norms. Finally, we demonstrate a boost in performance for an appropriate choice of norm on CIFAR-10 and CelebA.

==> changes.txt <==
In response to the excellent comments from the reviewers, we have done the following changes to the article:

- Moved the CIFAR-10 Lp experiments from the appendix to the main article body 
- Added experiments on CelebA with 64x64 pixels. In total this quadruples the number of numerical experiments in the main article, which now reflects almost 100 GPU days of computations.
- FID scores have been introduced as an additional metric beyond Inception scores to measure performance for all experiments conducted. We have added multiple figures in the main body of the paper to visualise all FID scores and changed the text to reflect this.
- Moved the gradient images to the appendix and also reduced the amount of subjective comments on image quality in favor of more objective evaluation.
- Added a comment on the computational feasibility of the method.
- Changed the notation in chapter 2.4. to be consistent with other sections.


==> figures/inception_curves/run_p=2s=-0.5_test-tag-summaries_inception_inception_score.csv <==
Wall time,Step,Value
1525702182.4228718,999,3.892946243286133
1525704072.42739,1999,5.403461933135986
1525705977.542199,2999,5.837400436401367
1525707880.17186,3999,5.98763370513916
1525709782.3835135,4999,6.241292476654053
1525711686.3372612,5999,6.568606376647949
1525713591.8003159,6999,6.740900993347168
1525715492.790105,7999,6.781256198883057
1525717397.8143764,8999,7.03875732421875
1525719299.3061464,9999,6.909585952758789
1525721200.396962,10999,6.962005138397217
1525723105.1249914,11999,7.04798698425293
1525725005.8406591,12999,7.183565139770508
1525726904.641037,13999,7.174380779266357
1525728804.080697,14999,7.122222900390625
1525730705.1333551,15999,7.277555465698242
1525732603.3916903,16999,7.287930011749268
1525734504.4956543,17999,7.16040563583374
1525736409.3586817,18999,7.48091983795166
1525738307.8688853,19999,7.50780725479126
1525740205.1162117,20999,7.453380107879639
1525742101.9561064,21999,7.469977855682373
1525744001.3420882,22999,7.497931957244873
1525745905.608753,23999,7.508532524108887
1525747804.2960162,24999,7.538769721984863
1525749706.058751,25999,7.5680928230285645
1525751609.6652668,26999,7.630511283874512
1525753509.9049025,27999,7.64300537109375
1525755410.5817225,28999,7.62620735168457
1525757307.8652372,29999,7.704274654388428
1525759211.5603201,30999,7.616817474365234
1525761109.8301177,31999,7.731339454650879
1525763009.5862136,32999,7.589117527008057
1525764909.420664,33999,7.561507701873779
1525766806.1883774,34999,7.492600917816162
1525768702.34394,35999,7.726276397705078
1525770599.505511,36999,7.692630290985107
1525772495.7001648,37999,7.6101884841918945
1525774395.1432772,38999,7.713647365570068
1525776291.4696999,39999,7.745937347412109
1525778189.6307843,40999,7.720739364624023
1525780086.7988768,41999,7.755722999572754
1525781985.4486163,42999,7.583080768585205
1525783880.5932913,43999,7.847748756408691
1525785775.931296,44999,7.937041759490967
1525787672.3657937,45999,7.7032952308654785
1525789567.7781494,46999,7.667472839355469
1525791464.0762777,47999,7.762429237365723
1525793362.6193202,48999,7.812880516052246
1525795259.5642538,49999,7.779018402099609
1525797157.2453864,50999,7.806736946105957
1525799053.1246755,51999,7.877595901489258
1525800949.4560356,52999,7.804368495941162
1525802847.163125,53999,7.849673748016357
1525804743.4278622,54999,8.031439781188965
1525806638.755411,55999,7.98116397857666
1525808537.5170941,56999,7.874269008636475
1525810435.558148,57999,7.926767349243164
1525812333.2989347,58999,7.90195894241333
1525814229.9729428,59999,8.014986038208008
1525816125.4360948,60999,8.011176109313965
1525818030.272066,61999,8.020291328430176
1525819926.482258,62999,7.981201171875
1525821825.303742,63999,7.942194938659668
1525823721.9269693,64999,8.03104305267334
1525825620.027697,65999,7.979605674743652
1525827518.0057368,66999,8.068586349487305
1525829416.3856504,67999,8.01412296295166
1525831316.7441633,68999,8.117180824279785
1525833214.5921843,69999,7.9561991691589355
1525835113.5708237,70999,8.154956817626953
1525837009.1008604,71999,7.997255325317383
1525838905.584546,72999,7.951347351074219
1525840801.8044446,73999,7.890329360961914
1525842698.605999,74999,7.818406105041504
1525844595.811444,75999,7.856906414031982
1525846495.3543677,76999,7.962651252746582
1525848391.0719318,77999,7.885538578033447
1525850290.3874521,78999,8.087625503540039
1525852188.239067,79999,7.991723537445068
1525854087.0019605,80999,7.899357318878174
1525855982.8839076,81999,8.023130416870117
1525857882.827224,82999,8.112469673156738
1525859780.2206907,83999,8.003313064575195
1525861689.662075,84999,7.895867824554443
1525863655.2964957,85999,8.02910327911377
1525865552.8968837,86999,7.908064365386963
1525867449.91161,87999,7.9681010246276855
1525869347.6187174,88999,8.058807373046875
1525871250.0804193,89999,7.951892375946045
1525873148.0808418,90999,7.931766510009766
1525875045.9079952,91999,7.971798896789551
1525876943.0799778,92999,7.950628757476807
1525878840.5528374,93999,8.024765014648438
1525880738.2070575,94999,8.044784545898438
1525882633.6270287,95999,7.985150337219238
1525884530.9078724,96999,8.034687995910645
1525886429.0998523,97999,8.04093074798584
1525888327.1129165,98999,7.954676628112793
1525890221.6591387,99999,8.002123832702637
1525898669.3975668,100999,8.091238975524902
1525901044.9922504,101999,8.098785400390625
1525903419.9563656,102999,8.072052955627441
1525905794.251404,103999,7.927886009216309
1525908165.7042532,104999,7.992156505584717
1525910537.953643,105999,8.084053039550781
1525912909.4945974,106999,8.140612602233887
1525915279.9418054,107999,8.105770111083984
1525917651.1545906,108999,8.07356071472168
1525920020.9271953,109999,8.07565975189209
1525922391.4294143,110999,8.089834213256836
1525924760.996231,111999,8.07329273223877
1525927129.6686056,112999,8.044659614562988
1525929497.8894331,113999,7.926741600036621
1525931864.9976935,114999,8.090935707092285
1525934234.870464,115999,8.080459594726562
1525936602.3235497,116999,8.139663696289062
1525938970.450017,117999,8.056286811828613
1525941337.7992537,118999,8.035696983337402
1525943705.8477128,119999,8.051621437072754
1525946070.8179536,120999,8.10881519317627
1525948435.928975,121999,8.099763870239258
1525950801.679226,122999,8.095703125
1525953165.3040266,123999,8.15455150604248
1525955527.2147596,124999,8.09408950805664
1525957889.5779378,125999,8.045819282531738
1525960251.365712,126999,8.09485912322998
1525962614.7017221,127999,8.068517684936523
1525964977.128599,128999,8.079451560974121
1525967339.584938,129999,8.064945220947266
1525969700.7453427,130999,7.997157573699951
1525972061.6687684,131999,8.036873817443848
1525974422.3242297,132999,7.987211227416992
1525976781.723355,133999,8.009123802185059
1525979140.8236077,134999,8.087291717529297
1525981499.2237353,135999,8.089822769165039
1525983858.436612,136999,8.059443473815918
1525986216.99428,137999,8.114103317260742
1525988576.6242564,138999,8.075016975402832
1525990934.968048,139999,8.086709022521973
1525993292.6717446,140999,8.016755104064941
1525995650.8553588,141999,8.045012474060059
1525998011.012877,142999,8.087788581848145
1526000370.7595482,143999,8.101757049560547
1526002729.0437987,144999,8.046625137329102
1526005085.995549,145999,8.029794692993164
1526007442.5665572,146999,8.068650245666504
1526009798.7528863,147999,8.119119644165039
1526012154.9548545,148999,8.07010555267334
1526014509.6384544,149999,8.06631851196289
1526016866.124336,150999,8.147631645202637
1526019224.6492784,151999,8.121599197387695
1526021582.0095718,152999,8.031210899353027
1526023937.4788425,153999,7.993834972381592
1526026295.404269,154999,8.123779296875
1526028651.5371277,155999,8.142298698425293
1526031007.94853,156999,8.122111320495605


==> figures/inception_curves/run_p=2s=-1.0_test-tag-summaries_inception_inception_score.csv <==
Wall time,Step,Value
1525702189.3703003,999,3.859018325805664
1525704088.0578253,1999,5.253143787384033
1525705996.3049395,2999,6.001218795776367
1525707903.831701,3999,6.226968288421631
1525709818.320734,4999,6.442934989929199
1525711729.0260258,5999,6.647485256195068
1525713636.848492,6999,6.751845359802246
1525715541.4705749,7999,6.827857494354248
1525717444.9808772,8999,6.984316825866699
1525719344.3754284,9999,7.183302402496338
1525721249.1590896,10999,7.214317798614502
1525723155.0995796,11999,7.170034885406494
1525725058.7064264,12999,7.350117206573486
1525726962.4748266,13999,7.3153204917907715
1525728868.231466,14999,7.679540157318115
1525730774.482361,15999,7.5217695236206055
1525732678.283281,16999,7.56093692779541
1525734582.7768548,17999,7.658084392547607
1525736486.6011279,18999,7.619717121124268
1525738390.2885652,19999,7.599648475646973
1525740299.8240511,20999,7.613889694213867
1525742210.092363,21999,7.799581050872803
1525744113.4653084,22999,7.5899152755737305
1525746014.4295146,23999,7.5508294105529785
1525747916.5400956,24999,7.6522536277771
1525749820.30694,25999,7.669682025909424
1525751725.721207,26999,7.839146614074707
1525753628.6351688,27999,7.7905659675598145
1525755531.774914,28999,7.723087310791016
1525757434.0894694,29999,7.855032920837402
1525759338.8511553,30999,7.775318622589111
1525761242.0922673,31999,7.792109966278076
1525763144.5517895,32999,7.667691230773926
1525765047.3709145,33999,7.808618545532227
1525766953.3267472,34999,7.728335380554199
1525768855.1309478,35999,7.88045072555542
1525770758.6988268,36999,7.904356956481934
1525772662.3211122,37999,7.797554016113281
1525774566.3896654,38999,7.958313941955566
1525776468.315368,39999,7.809928894042969
1525778369.6051514,40999,7.947177886962891
1525780274.2821198,41999,7.942553997039795
1525782179.2548978,42999,7.942955493927002
1525784080.1353767,43999,8.006512641906738
1525785982.4320006,44999,8.083063125610352
1525787885.080756,45999,7.818349838256836
1525789786.3481143,46999,7.881568431854248
1525791690.515509,47999,7.949826240539551
1525793595.9396534,48999,8.000551223754883
1525795499.6941848,49999,7.99542236328125
1525797401.9624658,50999,7.992325782775879
1525799304.304071,51999,7.998711585998535
1525801209.7559667,52999,8.084985733032227
1525803114.5311012,53999,8.092803001403809
1525805022.130464,54999,8.03646469116211
1525806925.112026,55999,8.085558891296387
1525808824.53592,56999,7.9746809005737305
1525810729.0196812,57999,8.069877624511719
1525812632.3744278,58999,8.043642044067383
1525814530.6551514,59999,8.171630859375
1525816430.9494944,60999,8.059364318847656
1525818330.9099858,61999,8.073589324951172
1525820233.7159672,62999,7.998909950256348
1525822139.7048905,63999,8.243748664855957
1525824042.524731,64999,8.010571479797363
1525825940.435651,65999,8.124744415283203
1525827842.1089294,66999,8.079412460327148
1525829741.941276,67999,8.066399574279785
1525831641.5918243,68999,8.117074966430664
1525833540.980804,69999,8.03704833984375
1525835440.8459365,70999,8.064349174499512
1525837339.8756976,71999,8.034114837646484
1525839238.6591415,72999,8.008905410766602
1525841140.995725,73999,8.0656099319458
1525843041.5850644,74999,8.198583602905273
1525844944.4943576,75999,8.10001277923584
1525846847.0545819,76999,8.101566314697266
1525848745.8561132,77999,8.145578384399414
1525850647.6354191,78999,8.174248695373535
1525852547.70904,79999,8.210161209106445
1525854449.5276785,80999,8.091497421264648
1525856354.025627,81999,8.207307815551758
1525858255.9068635,82999,8.047469139099121
1525860156.1346598,83999,8.297903060913086
1525862100.1395662,84999,8.062957763671875
1525864043.9178526,85999,8.154754638671875
1525865953.6085944,86999,8.176905632019043
1525867856.106884,87999,8.228434562683105
1525869757.2383518,88999,8.108283042907715
1525871658.743007,89999,8.033249855041504
1525873561.7495737,90999,8.15239429473877
1525875466.7532017,91999,8.161457061767578
1525877365.900301,92999,8.130982398986816
1525879268.8027883,93999,8.04912281036377
1525881170.6766047,94999,8.06005573272705
1525883072.790818,95999,8.108762741088867
1525884976.2878554,96999,8.124524116516113
1525886877.7407258,97999,8.031390190124512
1525888777.9785147,98999,8.050127983093262
1525890663.8747087,99999,8.049823760986328
1525898673.3227654,100999,8.05198860168457
1525901051.7282577,101999,7.913036346435547
1525903427.1441827,102999,8.080360412597656
1525905802.0232763,103999,8.064826011657715
1525908176.4231305,104999,8.123035430908203
1525910551.549791,105999,8.026725769042969
1525912927.650492,106999,8.07892894744873
1525915303.241424,107999,8.111738204956055
1525917678.596384,108999,8.136687278747559
1525920050.5806768,109999,8.030131340026855
1525922421.5547569,110999,8.137063980102539
1525924792.507095,111999,7.9861297607421875
1525927161.578033,112999,8.109002113342285
1525929531.393374,113999,8.100611686706543
1525931897.8506246,114999,8.046717643737793
1525934268.8161142,115999,8.14216423034668
1525936638.969365,116999,8.134857177734375
1525939007.5956094,117999,8.138222694396973
1525941375.7238863,118999,8.102385520935059
1525943747.036183,119999,8.120841979980469
1525946116.6504304,120999,8.030513763427734
1525948482.269564,121999,7.9950408935546875
1525950849.1087134,122999,8.024832725524902
1525953214.2737644,123999,8.05042552947998
1525955580.0266588,124999,8.124510765075684
1525957943.049195,125999,8.108465194702148
1525960306.8474061,126999,8.086219787597656
1525962669.5547297,127999,8.050357818603516
1525965032.140787,128999,8.18896770477295
1525967396.0540237,129999,8.182023048400879
1525969761.4595933,130999,7.955422401428223
1525972124.1956246,131999,8.16545295715332
1525974487.2213302,132999,8.161883354187012
1525976849.4706206,133999,8.207938194274902
1525979207.2871506,134999,8.207797050476074
1525981570.1867156,135999,8.206990242004395
1525983933.573459,136999,8.179083824157715
1525986292.2541316,137999,8.152554512023926
1525988653.1753752,138999,8.297806739807129
1525991010.2557316,139999,8.223505020141602
1525993372.3509924,140999,8.079627990722656
1525995732.5678437,141999,8.203511238098145
1525998091.2869604,142999,8.054288864135742
1526000450.5207741,143999,8.108831405639648
1526002808.9967117,144999,8.184537887573242
1526005167.5526316,145999,8.116495132446289
1526007525.8749526,146999,8.09608268737793
1526009885.4091332,147999,8.160067558288574
1526012243.862227,148999,8.143685340881348
1526014601.223195,149999,8.116999626159668
1526016958.0856495,150999,8.094282150268555
1526019315.6861444,151999,7.9934892654418945
1526021669.6738274,152999,8.117801666259766
1526024021.4691262,153999,8.18106460571289
1526026378.2420654,154999,8.127944946289062
1526028728.311404,155999,8.17660140991211
1526031083.0557897,156999,8.164186477661133


==> figures/inception_curves/run_p=2s=-1.5_test-tag-summaries_inception_inception_score.csv <==
Wall time,Step,Value
1525702191.3771117,999,3.3427035808563232
1525704094.2061315,1999,5.216923713684082
1525706052.3087702,2999,5.942155361175537
1525707972.6408832,3999,6.4688310623168945
1525709890.4751415,4999,6.743727207183838
1525711804.4851565,5999,6.7054443359375
1525713721.4756842,6999,6.887454509735107
1525715636.9470444,7999,7.094551086425781
1525717551.031253,8999,7.1113386154174805
1525719466.3041346,9999,7.2654876708984375
1525721382.5372021,10999,7.3031744956970215
1525723294.91455,11999,7.233121871948242
1525725210.2888532,12999,7.411657333374023
1525727125.7150555,13999,7.387580394744873
1525729038.9325511,14999,7.420581817626953
1525730952.55168,15999,7.405980587005615
1525732867.4689023,16999,7.5923380851745605
1525734782.9183583,17999,7.4211320877075195
1525736697.852333,18999,7.729155540466309
1525738611.9475474,19999,7.671537399291992
1525740528.0083828,20999,7.609894275665283
1525742440.5216463,21999,7.439744472503662
1525744352.4151452,22999,7.678298473358154
1525746267.393081,23999,7.60003662109375
1525748182.3064318,24999,7.692325115203857
1525750097.6046426,25999,7.639958381652832
1525752010.7710505,26999,7.696321964263916
1525753924.1097648,27999,7.667028427124023
1525755837.9454403,28999,7.845439434051514
1525757751.9116669,29999,7.785996913909912
1525759666.4266114,30999,7.695779800415039
1525761580.9916465,31999,7.914158344268799
1525763498.1217752,32999,7.803346157073975
1525765410.9298377,33999,7.992839336395264
1525767326.4235625,34999,7.800648212432861
1525769238.0778625,35999,8.038911819458008
1525771151.1070952,36999,7.94063663482666
1525773062.863625,37999,7.874059200286865
1525774976.1113422,38999,7.785060405731201
1525776887.92044,39999,7.8036580085754395
1525778802.0613272,40999,7.872931957244873
1525780714.4439013,41999,7.966263294219971
1525782627.7869997,42999,7.803120136260986
1525784539.3234618,43999,7.8322672843933105
1525786450.149839,44999,7.907725811004639
1525788360.732833,45999,7.895538806915283
1525790274.332364,46999,8.059871673583984
1525792187.8299196,47999,7.926076412200928
1525794096.8351843,48999,8.106436729431152
1525796008.7927597,49999,8.000946998596191
1525797923.5357156,50999,8.041772842407227
1525799836.0540934,51999,8.271129608154297
1525801747.8768559,52999,8.088945388793945
1525803661.5532165,53999,8.165018081665039
1525805574.8153622,54999,8.017324447631836
1525807487.7297835,55999,8.033929824829102
1525809405.3751402,56999,8.128876686096191
1525811316.3654191,57999,8.322248458862305
1525813229.9188228,58999,8.103571891784668
1525815143.9520082,59999,8.117416381835938
1525817058.1490867,60999,8.00957202911377
1525818972.1016543,61999,8.164548873901367
1525820884.689247,62999,8.203842163085938
1525822797.9042463,63999,7.98854398727417
1525824710.6191022,64999,8.299782752990723
1525826621.059959,65999,8.219183921813965
1525828534.4847834,66999,8.011877059936523
1525830448.8784254,67999,7.968847751617432
1525832360.224589,68999,8.167956352233887
1525834274.8361468,69999,8.146742820739746
1525836187.0407045,70999,8.15848159790039
1525838101.1917865,71999,8.087974548339844
1525840013.507581,72999,8.141350746154785
1525841927.0319417,73999,8.119688034057617
1525843840.9556174,74999,8.113533973693848
1525845752.8266344,75999,8.160734176635742
1525847665.5873563,76999,8.316301345825195
1525849581.1251085,77999,8.070154190063477
1525851498.8285031,78999,8.241402626037598
1525853413.1684382,79999,8.058783531188965
1525855328.1986852,80999,7.971083641052246
1525857244.3617427,81999,8.06334114074707
1525859165.3074303,82999,8.072151184082031
1525861072.4984982,83999,8.135269165039062
1525863062.6164656,84999,8.075709342956543
1525864968.3493867,85999,8.11905288696289
1525866876.2818685,86999,8.214299201965332
1525868791.2873344,87999,8.262467384338379
1525870706.9966347,88999,8.144790649414062
1525872619.0668125,89999,8.189130783081055
1525874535.6026273,90999,8.115296363830566
1525876460.6189034,91999,8.148955345153809
1525878367.68583,92999,8.121820449829102
1525880281.0824413,93999,8.289324760437012
1525882196.2580035,94999,8.305595397949219
1525884109.7639046,95999,8.114745140075684
1525886022.769098,96999,8.303154945373535
1525887936.5291946,97999,8.20222282409668
1525889849.4676979,98999,8.212381362915039
1525891735.621549,99999,8.15156364440918
1525898686.366738,100999,8.0979585647583
1525901077.3463836,101999,8.304864883422852
1525903467.6940134,102999,8.165657043457031
1525905856.7690535,103999,8.17751407623291
1525908245.928207,104999,8.133987426757812
1525910634.49,105999,8.215968132019043
1525913022.6276047,106999,8.193198204040527
1525915410.3155544,107999,8.152783393859863
1525917798.7424414,108999,8.217156410217285
1525920186.0050597,109999,8.233216285705566
1525922572.8371518,110999,8.242093086242676
1525924959.247462,111999,8.242973327636719
1525927344.8295763,112999,8.029348373413086
1525929728.6671789,113999,8.144872665405273
1525932110.4579017,114999,8.23515510559082
1525934492.3898604,115999,8.142467498779297
1525936874.9554899,116999,8.206799507141113
1525939257.0951297,117999,8.284626007080078
1525941638.3485374,118999,8.289935111999512
1525944019.4681022,119999,8.260642051696777
1525946398.78308,120999,8.19096565246582
1525948778.355214,121999,8.169363021850586
1525951158.082318,122999,8.10844898223877
1525953537.6762161,123999,8.07858657836914
1525955916.7813864,124999,8.260135650634766
1525958294.0956728,125999,8.229995727539062
1525960672.8852236,126999,8.203434944152832
1525963050.236367,127999,8.197434425354004
1525965427.018474,128999,8.170136451721191
1525967804.991051,129999,8.165428161621094
1525970182.2914672,130999,8.131221771240234
1525972559.030774,131999,8.167537689208984
1525974935.1170719,132999,8.102021217346191
1525977310.969232,133999,8.217864990234375
1525979686.99645,134999,8.220928192138672
1525982062.8178554,135999,8.111659049987793
1525984437.2300692,136999,8.218708992004395
1525986812.0743504,137999,8.230884552001953
1525989187.0723076,138999,8.19091510772705
1525991561.1510303,139999,8.220911026000977
1525993936.5499363,140999,8.11207389831543
1525996310.7010853,141999,8.262950897216797
1525998683.6677094,142999,8.184480667114258
1526001056.4416442,143999,8.183938980102539
1526003429.9320195,144999,8.159503936767578
1526005803.164631,145999,8.328479766845703
1526008176.302152,146999,8.193437576293945
1526010549.461674,147999,8.198850631713867
1526012922.7648864,148999,8.241597175598145
1526015295.3025177,149999,8.262264251708984
1526017667.2161703,150999,8.215190887451172
1526020039.3338847,151999,8.234755516052246
1526022411.6109982,152999,8.250506401062012
1526024783.2486308,153999,8.284574508666992
1526027155.594885,154999,8.297422409057617
1526029525.299693,155999,8.334057807922363
1526031896.1339235,156999,8.302127838134766


==> figures/inception_curves/run_p=2s=-2.0_test-tag-summaries_inception_inception_score.csv <==
Wall time,Step,Value
1525702176.3866005,999,3.331782102584839
1525704061.541077,1999,5.253779411315918
1525705956.085962,2999,5.907793998718262
1525707856.3183343,3999,6.228000640869141
1525709750.5353158,4999,6.348234176635742
1525711645.6606963,5999,6.637143135070801
1525713540.1051102,6999,6.7230448722839355
1525715433.8946087,7999,6.921742916107178
1525717326.2394269,8999,6.915737628936768
1525719225.0667944,9999,6.986318588256836
1525721125.068337,10999,7.162672996520996
1525723019.8721662,11999,7.28957986831665
1525724913.5786612,12999,7.41075325012207
1525726806.6710358,13999,7.229464054107666
1525728700.8991184,14999,7.4064531326293945
1525730593.4240694,15999,7.319268226623535
1525732487.0808427,16999,7.54443883895874
1525734380.567864,17999,7.416630268096924
1525736273.6265903,18999,7.48275089263916
1525738167.5690467,19999,7.5897088050842285
1525740061.1894686,20999,7.646251201629639
1525741954.4625654,21999,7.63515567779541
1525743847.5609617,22999,7.516916275024414
1525745738.6635501,23999,7.736850261688232
1525747628.9395285,24999,7.830237865447998
1525749525.69873,25999,7.632804870605469
1525751416.8987222,26999,7.766340255737305
1525753308.8241134,27999,7.960636138916016
1525755200.7146735,28999,7.856568336486816
1525757093.7344866,29999,7.8605499267578125
1525758988.856797,30999,7.886091709136963
1525760881.9764843,31999,7.766203880310059
1525762774.3899896,32999,7.794544219970703
1525764665.559611,33999,7.871130466461182
1525766560.1811125,34999,7.857504844665527
1525768451.4252908,35999,7.971159934997559
1525770347.2483864,36999,8.064428329467773
1525772241.710273,37999,7.93070650100708
1525774132.6377845,38999,7.9818620681762695
1525776024.184386,39999,7.935362339019775
1525777917.728682,40999,7.956207275390625
1525779809.2145433,41999,8.001934051513672
1525781703.9249563,42999,8.120198249816895
1525783595.947333,43999,7.869368553161621
1525785491.1249683,44999,8.054022789001465
1525787384.9555333,45999,7.969801902770996
1525789277.1536086,46999,8.039573669433594
1525791173.7652996,47999,8.119406700134277
1525793066.266548,48999,7.902206897735596
1525794957.7778103,49999,7.94329309463501
1525796850.1303308,50999,8.120667457580566
1525798742.720077,51999,8.021912574768066
1525800635.4886339,52999,7.965592384338379
1525802528.6930673,53999,7.97288179397583
1525804423.8594842,54999,7.946364402770996
1525806316.5010757,55999,7.9069695472717285
1525808209.8948805,56999,8.04516887664795
1525810104.2976954,57999,8.056835174560547
1525811995.5053835,58999,8.070150375366211
1525813886.1959772,59999,8.028124809265137
1525815776.6916173,60999,8.156286239624023
1525817668.3039448,61999,8.092082977294922
1525819557.3204324,62999,7.909419536590576
1525821448.8708327,63999,7.872845649719238
1525823342.365253,64999,7.989123344421387
1525825233.1806273,65999,8.03966999053955
1525827124.103501,66999,8.081421852111816
1525829015.1235125,67999,8.072270393371582
1525830909.7285755,68999,8.193568229675293
1525832801.823906,69999,8.061695098876953
1525834697.036796,70999,8.062047004699707
1525836591.9606304,71999,8.088229179382324
1525838483.9709806,72999,8.070322036743164
1525840374.7005506,73999,7.968279838562012
1525842266.6352906,74999,8.09273910522461
1525844158.7730293,75999,8.166156768798828
1525846051.074773,76999,8.104716300964355
1525847941.5023634,77999,7.95828914642334
1525849830.352398,78999,8.091485023498535
1525851721.2482338,79999,8.011277198791504
1525853612.6381233,80999,8.018057823181152
1525855507.7978895,81999,8.053170204162598
1525857399.4236546,82999,7.947221755981445
1525859290.167033,83999,8.000554084777832
1525861179.0275006,84999,8.117064476013184
1525863161.5506053,85999,8.093170166015625
1525865051.7195437,86999,8.117444038391113
1525866942.0676436,87999,8.158984184265137
1525868832.1540046,88999,8.175176620483398
1525870721.9645646,89999,8.046777725219727
1525872630.8865736,90999,8.113043785095215
1525874535.1639884,91999,8.0955810546875
1525876432.1574316,92999,8.160268783569336
1525878321.5645566,93999,8.171196937561035
1525880213.3431625,94999,8.212812423706055
1525882102.8522575,95999,8.187821388244629
1525883995.4793975,96999,8.159893989562988
1525885886.5195658,97999,8.212799072265625
1525887779.9657764,98999,8.281359672546387
1525889670.6559293,99999,8.148563385009766
1525898664.0082622,100999,8.154851913452148
1525901034.3831308,101999,8.274706840515137
1525903401.970654,102999,8.205430030822754
1525905770.6071773,103999,8.110429763793945
1525908137.4243891,104999,8.2128267288208
1525910504.3203278,105999,8.150005340576172
1525912870.0315108,106999,8.222264289855957
1525915237.1243882,107999,8.224815368652344
1525917603.1951745,108999,8.186006546020508
1525919969.5402265,109999,8.181482315063477
1525922333.8122847,110999,8.111807823181152
1525924699.9468923,111999,8.175071716308594
1525927065.58783,112999,8.181943893432617
1525929428.549392,113999,8.130998611450195
1525931791.9396586,114999,8.09703254699707
1525934155.659903,115999,8.199173927307129
1525936518.4346154,116999,8.225175857543945
1525938880.0035386,117999,8.214303016662598
1525941242.2052062,118999,8.204438209533691
1525943604.6787827,119999,8.205107688903809
1525945968.0197453,120999,8.096652030944824
1525948331.3771093,121999,8.019022941589355
1525950696.5011232,122999,8.10585880279541
1525953061.3333867,123999,8.178727149963379
1525955423.216979,124999,8.270262718200684
1525957782.872571,125999,8.230051040649414
1525960144.531274,126999,8.222875595092773
1525962504.462338,127999,8.257959365844727
1525964863.665536,128999,8.237417221069336
1525967220.827069,129999,8.256791114807129
1525969581.6123266,130999,8.27038288116455
1525971940.5552824,131999,8.091818809509277
1525974297.4634662,132999,8.15280818939209
1525976656.3364127,133999,8.202627182006836
1525979012.937765,134999,8.15554141998291
1525981369.0074472,135999,8.162064552307129
1525983726.893052,136999,8.185930252075195
1525986083.6200018,137999,8.269914627075195
1525988440.1176155,138999,8.224698066711426
1525990794.2498007,139999,8.214218139648438
1525993150.394465,140999,8.12628173828125
1525995504.7700372,141999,8.0785493850708
1525997857.5396073,142999,8.2565279006958
1526000208.6754706,143999,8.259594917297363
1526002560.577856,144999,8.144675254821777
1526004912.0435672,145999,8.265888214111328
1526007263.467534,146999,8.222358703613281
1526009615.2585618,147999,8.2252836227417
1526011968.314662,148999,8.260177612304688
1526014319.4039514,149999,8.230022430419922
1526016669.050857,150999,8.19315242767334
1526019021.0762472,151999,8.238696098327637
1526021371.6102455,152999,8.094722747802734
1526023722.285833,153999,8.224449157714844
1526026073.5626066,154999,8.15832805633545
1526028420.99043,155999,8.23073959350586
1526030769.5233035,156999,8.24972152709961


==> figures/inception_curves/run_p=2s=0.0_test-tag-summaries_inception_inception_score.csv <==
Wall time,Step,Value
1525702196.2975416,999,4.127129554748535
1525704101.857262,1999,5.66554069519043
1525706044.9139552,2999,5.977067947387695
1525707960.2864325,3999,6.132043838500977
1525709877.9902968,4999,6.1965556144714355
1525711793.675469,5999,6.515779972076416
1525713710.2136843,6999,6.550414562225342
1525715622.9745665,7999,6.6390461921691895
1525717538.3079793,8999,6.7453837394714355
1525719453.6245053,9999,6.864106178283691
1525721369.163108,10999,7.058313369750977
1525723283.9425356,11999,6.959222793579102
1525725197.8034182,12999,6.998436450958252
1525727115.19665,13999,7.024449825286865
1525729028.1522508,14999,7.18258810043335
1525730944.473266,15999,7.248692512512207
1525732856.8112557,16999,7.194646835327148
1525734771.7304852,17999,7.2781877517700195
1525736686.8576066,18999,7.429253101348877
1525738600.5858808,19999,7.304853916168213
1525740516.4241686,20999,7.400312423706055
1525742429.7373,21999,7.510951519012451
1525744344.008249,22999,7.500068664550781
1525746258.7114928,23999,7.733325481414795
1525748170.0679407,24999,7.506770133972168
1525750084.9707906,25999,7.570244789123535
1525751999.4688926,26999,7.737884044647217
1525753913.6647415,27999,7.535937786102295
1525755827.4152212,28999,7.753391265869141
1525757741.7284286,29999,7.691958904266357
1525759658.4449408,30999,7.753400802612305
1525761571.3903663,31999,7.680973052978516
1525763487.2558832,32999,7.7435526847839355
1525765404.4816241,33999,7.724746227264404
1525767314.5701833,34999,7.822942733764648
1525769225.6799185,35999,7.814833164215088
1525771138.6712751,36999,7.762319087982178
1525773052.4510555,37999,7.816957950592041
1525774966.5453274,38999,7.723523139953613
1525776877.2563224,39999,7.818461894989014
1525778789.2648919,40999,7.646622180938721
1525780706.8808162,41999,7.696181774139404
1525782617.2939107,42999,7.736687183380127
1525784529.568851,43999,7.653646945953369
1525786439.2409768,44999,7.681650638580322
1525788351.5284898,45999,7.808700084686279
1525790263.5353823,46999,7.829844951629639
1525792174.2443779,47999,7.824435234069824
1525794087.2477615,48999,7.858633041381836
1525796000.8058534,49999,7.951897621154785
1525797913.1350927,50999,7.836145401000977
1525799824.561823,51999,7.871677875518799
1525801738.1730068,52999,7.941429138183594
1525803650.9494712,53999,7.795996189117432
1525805564.386873,54999,7.808725833892822
1525807477.5601337,55999,7.915177822113037
1525809390.4692867,56999,7.752344608306885
1525811305.6128445,57999,7.885052680969238
1525813220.0803363,58999,7.788515567779541
1525815134.6886783,59999,7.887970924377441
1525817048.6717618,60999,7.818619728088379
1525818960.9648118,61999,7.946009635925293
1525820874.3747528,62999,7.937752723693848
1525822787.1572216,63999,8.016643524169922
1525824698.4739473,64999,8.055401802062988
1525826610.6010437,65999,7.9572434425354
1525828526.0775425,66999,8.054213523864746
1525830436.6888077,67999,8.02193832397461
1525832352.6850495,68999,8.015751838684082
1525834263.8934762,69999,8.02442741394043
1525836178.5117674,70999,7.884881973266602
1525838090.3886356,71999,7.9936065673828125
1525840004.1852586,72999,8.078475952148438
1525841916.0704513,73999,8.070825576782227
1525843828.890808,74999,7.9954681396484375
1525845743.8168142,75999,7.970679759979248
1525847660.0642638,76999,8.093524932861328
1525849576.9158077,77999,8.001920700073242
1525851489.469027,78999,8.12306022644043
1525853405.4232407,79999,8.14492130279541
1525855322.2469404,80999,7.96659517288208
1525857238.0660076,81999,8.153879165649414
1525859151.5171874,82999,8.102923393249512
1525861062.9937642,83999,8.047630310058594
1525863066.824848,84999,7.984372615814209
1525864986.3883882,85999,8.003665924072266
1525866900.4889767,86999,8.065095901489258
1525868813.1228127,87999,7.963927268981934
1525870724.913432,88999,7.964217662811279
1525872640.3608642,89999,7.9589643478393555
1525874564.8611257,90999,8.045095443725586
1525876478.0642736,91999,7.974893093109131
1525878391.680643,92999,8.01154899597168
1525880303.6948977,93999,7.940387725830078
1525882213.4616895,94999,8.078907012939453
1525884126.929406,95999,8.119294166564941
1525886042.9620798,96999,8.092267036437988
1525887956.2611928,97999,8.03396987915039
1525889867.868861,98999,8.06281852722168
1525891753.9155252,99999,7.994898319244385
1525898689.5914755,100999,8.20181941986084
1525901083.6541708,101999,8.146256446838379
1525903477.6695912,102999,8.130518913269043
1525905870.86884,103999,8.147710800170898
1525908263.763107,104999,8.148319244384766
1525910652.7254682,105999,8.106630325317383
1525913044.8924816,106999,8.042023658752441
1525915431.9673743,107999,8.122947692871094
1525917821.985662,108999,8.010709762573242
1525920210.8434062,109999,8.056516647338867
1525922599.6146653,110999,8.194132804870605
1525924985.6274,111999,8.082687377929688
1525927367.3154566,112999,8.159708023071289
1525929753.5911412,113999,8.102949142456055
1525932136.5308506,114999,8.109533309936523
1525934518.404222,115999,8.179935455322266
1525936900.0931344,116999,8.092665672302246
1525939283.0074654,117999,8.13686752319336
1525941664.8213866,118999,8.086311340332031
1525944047.322619,119999,8.095553398132324
1525946428.8210144,120999,8.14876651763916
1525948810.0145023,121999,8.068842887878418
1525951189.9498076,122999,8.115832328796387
1525953569.4315073,123999,8.17686939239502
1525955949.201735,124999,8.074342727661133
1525958328.4000337,125999,8.13509464263916
1525960705.0623257,126999,8.140382766723633
1525963082.9574838,127999,8.116825103759766
1525965459.507487,128999,8.082672119140625
1525967835.4727132,129999,8.101920127868652
1525970213.4141598,130999,8.038254737854004
1525972590.0786185,131999,8.088454246520996
1525974965.525019,132999,8.179497718811035
1525977341.3138292,133999,8.235894203186035
1525979717.3199,134999,8.119800567626953
1525982089.6441038,135999,8.220535278320312
1525984462.5798666,136999,8.187474250793457
1525986834.9012818,137999,8.17677116394043
1525989207.3695338,138999,8.178572654724121
1525991581.3951178,139999,8.179940223693848
1525993955.3088925,140999,8.10953140258789
1525996327.716419,141999,8.1943359375
1525998698.7203457,142999,8.139625549316406
1526001069.5355039,143999,8.182804107666016
1526003443.1813872,144999,8.103261947631836
1526005813.5076344,145999,8.150744438171387
1526008183.4236736,146999,8.1836519241333
1526010555.1093743,147999,8.115591049194336
1526012925.3093438,148999,8.197883605957031
1526015293.0150342,149999,8.138565063476562
1526017661.5299318,150999,8.297415733337402
1526020030.4998796,151999,8.243528366088867
1526022398.4378583,152999,8.326518058776855
1526024765.7390897,153999,8.111063957214355
1526027133.364718,154999,8.15298080444336
1526029502.2581913,155999,8.209195137023926
1526031869.1353054,156999,8.196455001831055


==> figures/inception_curves/run_p=2s=0.5_test-tag-summaries_inception_inception_score.csv <==
Wall time,Step,Value
1525702195.8274863,999,4.197934627532959
1525704101.2136242,1999,5.3367228507995605
1525706033.5606122,2999,5.765758037567139
1525707946.340411,3999,6.004127025604248
1525709863.4411855,4999,6.206181526184082
1525711779.1477344,5999,6.481666088104248
1525713693.998785,6999,6.54617166519165
1525715609.0248408,7999,6.717226028442383
1525717523.8079903,8999,6.626185894012451
1525719441.0080123,9999,6.743041038513184
1525721356.6470828,10999,6.904181003570557
1525723271.7473247,11999,7.11373233795166
1525725185.6138554,12999,7.273869037628174
1525727100.5859115,13999,7.297122478485107
1525729015.6699913,14999,7.321681499481201
1525730930.1111398,15999,7.369626045227051
1525732843.7560494,16999,7.322211742401123
1525734759.1984487,17999,7.444794654846191
1525736674.4667876,18999,7.380274295806885
1525738588.0093765,19999,7.4061079025268555
1525740501.9508812,20999,7.590324878692627
1525742415.6804411,21999,7.411358833312988
1525744329.4635699,22999,7.32209587097168
1525746243.120565,23999,7.475062847137451
1525748157.286065,24999,7.499171257019043
1525750073.0620248,25999,7.624727725982666
1525751986.5678027,26999,7.473987579345703
1525753900.990729,27999,7.426703453063965
1525755816.5727088,28999,7.597720146179199
1525757730.5134492,29999,7.668676376342773
1525759645.8243313,30999,7.740188121795654
1525761559.5677025,31999,7.575443744659424
1525763475.2568505,32999,7.6511664390563965
1525765389.7223597,33999,7.650872707366943
1525767302.3680055,34999,7.774280548095703
1525769213.9967144,35999,7.719515800476074
1525771126.4355233,36999,7.711177349090576
1525773039.5028458,37999,7.847034454345703
1525774952.923828,38999,7.710143089294434
1525776864.8876917,39999,7.734270095825195
1525778776.702779,40999,7.676768779754639
1525780688.8341842,41999,7.780852317810059
1525782600.9060502,42999,7.912414073944092
1525784513.228526,43999,7.688813209533691
1525786424.487573,44999,7.803051948547363
1525788335.4033594,45999,7.805562973022461
1525790246.5584478,46999,7.982621669769287
1525792157.9241698,47999,7.930205345153809
1525794071.1960454,48999,7.83866548538208
1525795984.4999173,49999,7.862755298614502
1525797896.5791793,50999,7.885138511657715
1525799810.2832258,51999,8.0182466506958
1525801723.7354064,52999,7.883723258972168
1525803637.9642136,53999,7.93625020980835
1525805551.4898047,54999,7.974417686462402
1525807464.6059902,55999,7.985848903656006
1525809377.8405318,56999,7.901918888092041
1525811293.0586207,57999,7.983862400054932
1525813207.084686,58999,7.894850254058838
1525815118.2047472,59999,7.895669937133789
1525817030.2733746,60999,7.797343730926514
1525818943.2355516,61999,7.885311126708984
1525820858.0191944,62999,7.785662651062012
1525822770.2384098,63999,7.898913383483887
1525824682.5872128,64999,8.028858184814453
1525826596.4386492,65999,8.05333137512207
1525828510.1157703,66999,7.917489528656006
1525830423.4882815,67999,7.973997592926025
1525832335.8248894,68999,7.980615615844727
1525834249.4463983,69999,8.0224027633667
1525836163.6355171,70999,7.924417018890381
1525838076.6550896,71999,8.020036697387695
1525839989.642799,72999,7.958327770233154
1525841902.903167,73999,7.960626602172852
1525843816.276738,74999,7.960874557495117
1525845728.5998535,75999,7.9604926109313965
1525847643.3093672,76999,8.068668365478516
1525849555.5192153,77999,8.048949241638184
1525851469.3297226,78999,8.083334922790527
1525853383.2188349,79999,8.086309432983398
1525855300.0544002,80999,8.080805778503418
1525857215.0356095,81999,8.092267036437988
1525859130.8068464,82999,7.963502407073975
1525861045.4716434,83999,8.103263854980469
1525863040.3071997,84999,8.037927627563477
1525864953.6581304,85999,8.05141544342041
1525866868.1805007,86999,8.14023494720459
1525868785.1085455,87999,8.017007827758789
1525870698.4401255,88999,8.084188461303711
1525872612.2924278,89999,8.133040428161621
1525874526.5317228,90999,8.137663841247559
1525876443.1821342,91999,8.109463691711426
1525878359.9724348,92999,8.087201118469238
1525880273.4015949,93999,8.097957611083984
1525882186.9236293,94999,8.037191390991211
1525884100.7021897,95999,8.122350692749023
1525886013.7290037,96999,8.08678913116455
1525887927.738853,97999,8.021319389343262
1525889839.7775009,98999,8.095429420471191
1525891730.340295,99999,8.143975257873535
1525898687.8817172,100999,8.027770042419434
1525901088.5701547,101999,8.037531852722168
1525903486.7467642,102999,8.032026290893555
1525905883.9710069,103999,8.02839183807373
1525908280.422092,104999,8.043593406677246
1525910675.495913,105999,7.984201908111572
1525913068.7862406,106999,8.155683517456055
1525915461.993929,107999,8.117817878723145
1525917854.301016,108999,8.101314544677734
1525920247.0727713,109999,7.987077236175537
1525922639.3102264,110999,7.9727020263671875
1525925031.3960178,111999,8.08684253692627
1525927422.583843,112999,8.032413482666016
1525929813.7638547,113999,8.072590827941895
1525932205.5889366,114999,8.096722602844238
1525934595.1279502,115999,8.03574275970459
1525936984.444392,116999,7.98490571975708
1525939374.7744994,117999,8.040289878845215
1525941765.6490686,118999,7.9930739402771
1525944155.2392015,119999,8.01896858215332
1525946543.7969127,120999,8.114090919494629
1525948931.9350247,121999,7.98053503036499
1525951320.6402526,122999,7.959922790527344
1525953709.3379223,123999,7.893476486206055
1525956097.6307263,124999,8.057977676391602
1525958483.8153853,125999,8.117721557617188
1525960870.7273476,126999,8.005638122558594
1525963257.857134,127999,8.032936096191406
1525965643.4837558,128999,8.025386810302734
1525968029.2418063,129999,8.016803741455078
1525970414.5802958,130999,8.105027198791504
1525972799.878108,131999,7.941787242889404
1525975183.653649,132999,7.963796138763428
1525977567.9852479,133999,7.998176097869873
1525979951.4242675,134999,7.909861087799072
1525982334.759087,135999,8.034029960632324
1525984718.1025488,136999,8.058694839477539
1525987100.5067346,137999,7.970038414001465
1525989483.6381838,138999,8.025114059448242
1525991868.0230486,139999,8.045970916748047
1525994252.435576,140999,7.948160648345947
1525996637.0201976,141999,7.978991985321045
1525999019.6610098,142999,8.174696922302246
1526001402.642139,143999,8.025551795959473
1526003786.7482092,144999,8.044608116149902
1526006169.45691,145999,7.98225736618042
1526008552.2045066,146999,7.975308895111084
1526010935.7997541,147999,8.08236312866211
1526013318.0420716,148999,8.034748077392578
1526015700.0732915,149999,7.952108860015869
1526018083.1199448,150999,8.114736557006836
1526020465.8968914,151999,8.013134002685547
1526022848.6121304,152999,8.08188533782959
1526025231.0387402,153999,8.049466133117676
1526027612.7880182,154999,7.988624095916748
1526029995.9039273,155999,8.064576148986816
1526032378.9524975,156999,8.032500267028809


==> figures/inception_curves/run_p=2s=1.0_test-tag-summaries_inception_inception_score.csv <==
Wall time,Step,Value
1525702210.3610265,999,3.9778902530670166
1525704128.477296,1999,5.61848258972168
1525706085.459654,2999,5.85630464553833
1525708012.0989964,3999,5.972309589385986
1525709941.121395,4999,6.197279930114746
1525711867.7708936,5999,6.341876029968262
1525713796.2448504,6999,6.543001174926758
1525715726.5019937,7999,6.579194068908691
1525717654.6366136,8999,6.7334794998168945
1525719578.433012,9999,6.7986063957214355
1525721505.4160655,10999,6.799308776855469
1525723435.677314,11999,6.888852596282959
1525725364.8428645,12999,6.983089923858643
1525727290.8881943,13999,7.016316890716553
1525729218.0741005,14999,7.2074689865112305
1525731143.15416,15999,6.863081455230713
1525733071.1826959,16999,7.216038703918457
1525734998.9835055,17999,7.188217639923096
1525736925.3664985,18999,7.262842655181885
1525738849.707922,19999,7.358907222747803
1525740778.3503044,20999,7.418703079223633
1525742709.0680988,21999,7.25563383102417
1525744631.9714875,22999,7.320287704467773
1525746557.9258626,23999,7.381447792053223
1525748486.3753102,24999,7.381684303283691
1525750413.2421803,25999,7.405964374542236
1525752338.2468073,26999,7.592736721038818
1525754268.1759572,27999,7.57977819442749
1525756196.7857842,28999,7.540943622589111
1525758123.693564,29999,7.74491024017334
1525760050.4436917,30999,7.5095906257629395
1525761976.8764277,31999,7.586461067199707
1525763909.0062716,32999,7.667910099029541
1525765832.391349,33999,7.641228199005127
1525767756.7859845,34999,7.690617084503174
1525769683.1391146,35999,7.653518199920654
1525771609.5368695,36999,7.681202411651611
1525773536.046411,37999,7.6969146728515625
1525775464.8946495,38999,7.803335189819336
1525777387.3202727,39999,7.763010501861572
1525779314.8172567,40999,7.783804893493652
1525781238.807105,41999,7.757264137268066
1525783166.3880656,42999,7.773179531097412
1525785090.8392045,43999,7.759184837341309
1525787013.9675398,44999,7.755097389221191
1525788938.2103267,45999,7.807746410369873
1525790867.289743,46999,7.755334854125977
1525792792.4662309,47999,7.836073398590088
1525794722.638021,48999,7.842000484466553
1525796648.054872,49999,7.901885509490967
1525798578.4496226,50999,7.884610176086426
1525800502.4244332,51999,7.8988752365112305
1525802434.186303,52999,7.796206951141357
1525804360.9336402,53999,7.804603576660156
1525806291.4656744,54999,7.841561317443848
1525808217.1489844,55999,7.779676914215088
1525810149.7155516,56999,7.76131010055542
1525812075.5661435,57999,7.916744232177734
1525813997.3791502,58999,7.879770755767822
1525815920.255859,59999,7.776488304138184
1525817845.1740274,60999,7.715238094329834
1525819768.0045197,61999,7.844104290008545
1525821695.4454987,62999,8.016855239868164
1525823622.0869875,63999,7.786503791809082
1525825553.2925563,64999,7.880666255950928
1525827477.9872875,65999,7.956269264221191
1525829402.6795597,66999,7.927865982055664
1525831329.6395357,67999,7.9301862716674805
1525833259.8123322,68999,7.853504180908203
1525835188.127986,69999,7.932920455932617
1525837112.0375974,70999,8.064414024353027
1525839035.838159,71999,8.067215919494629
1525840958.8558593,72999,8.1171875
1525842886.367129,73999,8.08914566040039
1525844814.052771,74999,7.963639736175537
1525846745.1714623,75999,8.010249137878418
1525848680.1770935,76999,8.025108337402344
1525850602.5791092,77999,7.89853572845459
1525852530.3025746,78999,7.907815933227539
1525854455.8905883,79999,7.961359024047852
1525856387.4425125,80999,7.90175199508667
1525858324.9004858,81999,8.013833045959473
1525860249.9489655,82999,7.946550369262695
1525862221.8632133,83999,7.974006652832031
1525864179.8007731,84999,7.966904163360596
1525866108.0305119,85999,7.965596675872803
1525868037.321008,86999,7.980236053466797
1525869961.3500884,87999,8.085355758666992
1525871885.4198992,88999,8.076136589050293
1525873818.748671,89999,8.080079078674316
1525875742.1132126,90999,8.103635787963867
1525877670.8339272,91999,8.000040054321289
1525879598.0712478,92999,8.05040454864502
1525881523.260835,93999,8.125481605529785
1525883448.810897,94999,8.026527404785156
1525885376.740279,95999,8.130534172058105
1525887303.9690027,96999,8.079437255859375
1525889226.136674,97999,8.127100944519043
1525891128.7121525,98999,8.092849731445312
1525893004.1345463,99999,8.057011604309082
1525898691.025241,100999,8.170770645141602
1525901087.961427,101999,8.117843627929688
1525903481.78124,102999,8.084162712097168
1525905880.6843386,103999,8.173261642456055
1525908274.6872962,104999,8.124106407165527
1525910668.9162657,105999,8.030374526977539
1525913060.4711268,106999,8.127656936645508
1525915450.872973,107999,8.019282341003418
1525917844.856489,108999,8.06627368927002
1525920233.7336783,109999,8.097604751586914
1525922622.514272,110999,8.147785186767578
1525925011.948176,111999,7.877657890319824
1525927401.5152855,112999,7.9070515632629395
1525929791.5857928,113999,8.095291137695312
1525932180.4282503,114999,8.095063209533691
1525934568.4422176,115999,8.097794532775879
1525936954.6689265,116999,8.054472923278809
1525939341.3129003,117999,8.141317367553711
1525941725.7104135,118999,8.036321640014648
1525944110.2483652,119999,8.092304229736328
1525946496.822314,120999,8.105224609375
1525948882.722217,121999,7.982503414154053
1525951270.3086815,122999,8.112953186035156
1525953656.9409184,123999,8.122079849243164
1525956040.4449658,124999,8.073232650756836
1525958425.7801342,125999,8.14433765411377
1525960809.5778244,126999,8.109102249145508
1525963192.9961445,127999,8.056350708007812
1525965575.1453772,128999,8.134653091430664
1525967957.8590088,129999,8.120505332946777
1525970341.6002,130999,7.975930213928223
1525972723.5555258,131999,8.107869148254395
1525975105.2947016,132999,7.956467628479004
1525977485.8480752,133999,8.004087448120117
1525979864.9284763,134999,8.179923057556152
1525982242.153911,135999,8.035921096801758
1525984618.0355504,136999,8.129753112792969
1525986997.9253898,137999,8.230645179748535
1525989375.6623843,138999,8.049678802490234
1525991752.3578691,139999,8.05901050567627
1525994129.9604707,140999,8.123019218444824
1525996503.7711396,141999,8.136199951171875
1525998879.4411864,142999,8.171378135681152
1526001255.7677174,143999,8.190526008605957
1526003628.598757,144999,8.09217357635498
1526006002.3073945,145999,8.122493743896484
1526008377.1193717,146999,8.0877046585083
1526010750.997231,147999,8.19706916809082
1526013127.3147209,148999,8.15173625946045
1526015501.55917,149999,8.143508911132812
1526017875.0381484,150999,8.181886672973633
1526020247.6476917,151999,8.084745407104492
1526022620.7677722,152999,8.039473533630371
1526024995.2895434,153999,8.181984901428223
1526027368.7666802,154999,8.09640121459961
1526029739.4292572,155999,8.118474006652832
1526032114.2174172,156999,8.150057792663574


==> figures/inception_curves/run_p=2s=2.0_test-tag-summaries_inception_inception_score.csv <==
Wall time,Step,Value
1525702192.225677,999,4.352355480194092
1525704093.0678127,1999,5.345157146453857
1525706014.794539,2999,5.779206275939941
1525707924.3907514,3999,5.923509120941162
1525709838.641061,4999,6.051358699798584
1525711749.1511035,5999,6.2181549072265625
1525713659.8119967,6999,6.4678144454956055
1525715568.589158,7999,6.756844997406006
1525717476.6614993,8999,6.683444023132324
1525719386.0898998,9999,6.789653778076172
1525721296.2913253,10999,6.872589111328125
1525723209.9835086,11999,7.0001139640808105
1525725117.9730637,12999,7.007551670074463
1525727026.9656332,13999,7.190796852111816
1525728941.3724244,14999,7.018367767333984
1525730853.8196337,15999,7.136016368865967
1525732764.5184717,16999,7.412737846374512
1525734673.0560274,17999,7.467737197875977
1525736582.0156956,18999,7.174412727355957
1525738495.0839548,19999,7.226173400878906
1525740409.4545996,20999,7.317408561706543
1525742325.994784,21999,7.292849540710449
1525744235.0142448,22999,7.323127746582031
1525746142.6221163,23999,7.152242660522461
1525748051.0363429,24999,7.426763534545898
1525749962.2007556,25999,7.296877384185791
1525751872.0740137,26999,7.547762870788574
1525753782.8210497,27999,7.3426713943481445
1525755690.119211,28999,7.575137138366699
1525757596.8340693,29999,7.656300067901611
1525759503.3224087,30999,7.478079319000244
1525761412.3680165,31999,7.663802146911621
1525763322.4372575,32999,7.55345344543457
1525765234.8870432,33999,7.666566848754883
1525767141.5839534,34999,7.503542900085449
1525769051.4129071,35999,7.656276702880859
1525770959.9511762,36999,7.698904514312744
1525772867.1485648,37999,7.587202072143555
1525774775.4550672,38999,7.657225131988525
1525776681.2036655,39999,7.549130439758301
1525778590.057835,40999,7.64811372756958
1525780496.6810436,41999,7.719688892364502
1525782402.9890594,42999,7.5491485595703125
1525784308.7263954,43999,7.734622478485107
1525786218.84211,44999,7.619816780090332
1525788128.0741231,45999,7.663755893707275
1525790033.6096647,46999,7.820140838623047
1525791940.371953,47999,7.724331378936768
1525793850.6399689,48999,7.658388614654541
1525795762.1075776,49999,7.785045623779297
1525797678.57724,50999,7.822173118591309
1525799586.956778,51999,7.716433525085449
1525801496.2695696,52999,7.681879043579102
1525803407.173571,53999,7.609706878662109
1525805313.2376368,54999,7.744670391082764
1525807221.5241985,55999,7.7783098220825195
1525809128.4774065,56999,7.684140205383301
1525811043.5406466,57999,7.648988723754883
1525812949.923235,58999,7.745758056640625
1525814860.6461277,59999,7.74757194519043
1525816767.1727371,60999,7.746624946594238
1525818673.92952,61999,7.728138446807861
1525820581.095441,62999,7.7785725593566895
1525822492.747022,63999,7.7655534744262695
1525824400.2183614,64999,7.785371780395508
1525826306.815896,65999,7.685285568237305
1525828221.7910197,66999,7.663250923156738
1525830128.006423,67999,7.908727645874023
1525832036.4679685,68999,7.788498878479004
1525833941.3069344,69999,7.918430328369141
1525835850.8102305,70999,7.856862545013428
1525837755.0234587,71999,7.818037986755371
1525839662.0263937,72999,7.748324394226074
1525841576.1975462,73999,7.66354513168335
1525843487.656576,74999,7.9008307456970215
1525845392.8941178,75999,7.7964935302734375
1525847302.2334602,76999,7.790338516235352
1525849209.3980987,77999,7.790049076080322
1525851117.7253923,78999,7.7701945304870605
1525853024.955375,79999,7.697433948516846
1525854938.7495253,80999,7.9688239097595215
1525856846.4953225,81999,7.819554805755615
1525858760.8441494,82999,7.778708457946777
1525860671.6141915,83999,8.03482437133789
1525862652.7068691,84999,7.9040069580078125
1525864571.2946925,85999,7.9105682373046875
1525866478.0612342,86999,7.859510898590088
1525868384.3518934,87999,7.758001327514648
1525870290.2735586,88999,7.880931854248047
1525872196.9844549,89999,7.884945392608643
1525874105.039245,90999,7.819504737854004
1525876012.7816286,91999,7.768528938293457
1525877918.7898748,92999,7.853431701660156
1525879824.99611,93999,7.733735084533691
1525881734.3335268,94999,7.845128059387207
1525883640.175693,95999,7.857852935791016
1525885551.6391032,96999,7.926877021789551
1525887458.6702702,97999,7.8885817527771
1525889367.8309157,98999,7.936976432800293
1525891255.856647,99999,7.884570598602295
1525898683.7347023,100999,7.846498012542725
1525901073.3552136,101999,7.819943904876709
1525903462.9328947,102999,7.932032585144043
1525905851.0846646,103999,7.97457218170166
1525908238.646763,104999,7.92507791519165
1525910625.4407,105999,7.944972038269043
1525913011.3268094,106999,7.882307052612305
1525915396.6680388,107999,7.968257904052734
1525917780.8928459,108999,7.995336055755615
1525920164.1924033,109999,7.99149227142334
1525922547.4392421,110999,7.98096227645874
1525924930.6300986,111999,7.969911098480225
1525927312.6934826,112999,7.982759952545166
1525929694.0005798,113999,8.068042755126953
1525932074.6743655,114999,7.996628761291504
1525934454.2998216,115999,7.950074672698975
1525936833.6873968,116999,7.973825931549072
1525939213.0307052,117999,7.996634483337402
1525941591.7869728,118999,7.997138023376465
1525943971.8437002,119999,8.048657417297363
1525946350.2735264,120999,8.082474708557129
1525948729.3495739,121999,8.110431671142578
1525951108.328133,122999,8.029240608215332
1525953486.4361727,123999,8.015262603759766
1525955862.5266485,124999,7.938957214355469
1525958239.9568377,125999,8.088494300842285
1525960615.5559454,126999,8.042778015136719
1525962991.983843,127999,8.055550575256348
1525965367.0912766,128999,7.994377136230469
1525967741.466789,129999,8.030555725097656
1525970116.6270738,130999,8.028100967407227
1525972492.0995965,131999,7.937891483306885
1525974867.3034499,132999,7.883292198181152
1525977240.9389038,133999,7.992096424102783
1525979614.8217485,134999,8.100316047668457
1525981987.4298072,135999,8.116083145141602
1525984361.2569778,136999,7.989653587341309
1525986733.553711,137999,8.045976638793945
1525989105.450853,138999,8.055728912353516
1525991478.746639,139999,8.027628898620605
1525993852.392627,140999,8.100866317749023
1525996224.7648902,141999,8.064476013183594
1525998596.7650785,142999,8.039687156677246
1526000967.8860338,143999,8.033309936523438
1526003338.871045,144999,8.075599670410156
1526005709.0880132,145999,8.0540771484375
1526008079.3174827,146999,8.11667251586914
1526010449.707601,147999,8.148807525634766
1526012819.7355263,148999,8.024340629577637
1526015189.1771126,149999,8.074174880981445
1526017558.3201487,150999,8.044198036193848
1526019928.4274297,151999,7.940723896026611
1526022298.2513716,152999,8.098289489746094
1526024668.2452157,153999,8.041166305541992
1526027039.4598713,154999,8.1683988571167
1526029410.4139764,155999,8.16117000579834
1526031780.5222042,156999,8.07824420928955


==> figures/lp_cifar10.txt <==
1.1 0 41.882996 6.420539
5.0 0 18.282856 8.203839
1.5 0 19.815144 7.916286
2.0 0 19.608627 7.962687
4.0 0 17.413624 8.164046
10.0 0 17.476934 8.197732
3.0 0 18.99018 8.1494055
1.3 0 19.852234 7.9477015
1.5 0 19.298475 7.9332843
3.0 0 18.74842 8.048671
5.0 0 17.992062 8.232507
1.1 0 44.308216 6.22001
4.0 0 17.214659 8.111864
1.3 0 19.444374 7.916289
2.0 0 19.409628 7.91306
10.0 0 17.103453 8.183141
5.0 0 17.63275 8.224953
1.1 0 47.467754 5.8936033
4.0 0 16.760921 8.175052
1.5 0 19.456642 7.936451
1.3 0 19.468294 7.877315
3.0 0 18.41429 8.06421
2.0 0 19.06608 7.989076
10.0 0 16.922842 8.251053
1.5 0 19.153284 7.9329157
1.1 0 49.177055 5.9064293
3.0 0 18.760248 8.167297
1.3 0 19.541456 7.847191
2.0 0 18.85622 7.9622636
5.0 0 17.365337 8.235151
10.0 0 16.895277 8.212271
4.0 0 16.605457 8.215802
1.1 0 53.601963 5.704608
1.5 0 19.866346 7.950586
3.0 0 18.064062 7.9986753
5.0 0 17.226707 8.231558
1.3 0 29.801374 7.0622525
2.0 0 18.62319 7.91626
10.0 0 16.608198 8.306459
4.0 0 16.434494 8.208877


==> figures/sobolev_cifar10.txt <==
2 -1.0 18.732756 8.090634
2 1.0  17.633932 8.018147
2 0.0  18.677505 8.110909
2 -0.5 18.83193 8.068995
2 0.5  18.755136 8.017558
2 -1.5 18.447042 8.190257
2 2.0  18.712986 7.949913
2 -2.0 24.612673 7.4521985
2 -2.0 33.091366 6.861708
2 -1.0 18.386494 8.09826
2 1.0  17.09476 8.178154
2 0.0  18.753906 8.158524
2 -0.5 18.673151 8.11257
2 2.0  18.129143 8.006148
2 0.5  18.677855 8.012839
2 -1.5 18.412714 8.156957
2 -1.0 18.347897 8.104881
2 -2.0 35.293125 6.6424665
2 1.0  17.055819 8.109813
2 0.0  18.325508 8.263037
2 -0.5 18.508503 8.148198
2 2.0  17.66718 8.047363
2 -1.5 18.291998 8.165148
2 0.5  18.49767 7.9629774
2 -1.0 18.396008 8.098198
2 -2.0 35.166298 6.421922
2 1.0  16.886501 8.131678
2 0.0  18.150938 8.312943
2 2.0  17.203856 8.113768
2 -1.5 18.045855 8.106857
2 0.5  18.409472 8.024848
2 -0.5 18.13663 8.189522
2 -2.0 39.059402 6.2659087
2 1.0  16.473202 8.090549
2 -1.0 18.512676 8.0651
2 0.0  18.193197 8.247558
2 -0.5 17.925295 8.192427
2 0.5  17.882076 8.022091
2 -1.5 18.410633 8.105036
2 2.0  16.821028 8.0734625

==> figures/sobolev_cifar10_merged.txt <==
2 -2.0 35.166298 8.14856339 
2 -2.0 35.293125 8.18148232 
2 -2.0 24.612673 8.20510769 
2 -2.0 33.091366 8.25679111
2 -2.0 39.059402 8.21421814
2 -1.5 18.410633 8.15156364 
2 -1.5 18.447042 8.23321629 
2 -1.5 18.045855 8.26064205 
2 -1.5 18.412714 8.16542816 
2 -1.5 18.291998 8.22091103
2 -1.0 18.732756 8.04982376 
2 -1.0 18.386494 8.03013134 
2 -1.0 18.512676 8.12084198 
2 -1.0 18.396008 8.18202305 
2 -1.0 18.347897 8.22350502
2 -0.5 17.925295 8.00212383 
2 -0.5 18.13663  8.07565975 
2 -0.5 18.83193  8.05162144 
2 -0.5 18.673151 8.06494522 
2 -0.5 18.508503 8.08670902
2 0.0  18.677505 7.99489832 
2 0.0  18.753906 8.05651665 
2 0.0  18.325508 8.0955534 
2 0.0  18.150938 8.10192013 
2 0.0  18.193197 8.17994022
2 0.5  18.677855 8.14397526 
2 0.5  18.49767  7.98707724 
2 0.5  18.409472 8.01896858 
2 0.5  18.755136 8.01680374 
2 0.5  17.882076 8.04597092
2 1.0  17.055819 8.0570116  
2 1.0  17.09476  8.09760475 
2 1.0  16.886501 8.09230423
2 1.0  17.633932 8.12050533
2 1.0  16.473202 8.05901051
2 2.0  16.821028 7.8845706  
2 2.0  17.203856 7.99149227 
2 2.0  17.66718  8.04865742 
2 2.0  18.712986 8.03055573
2 2.0  18.129143  8.0276289


